Shock waves in the magnetized cosmic web: the role of obliquity and cosmic-ray acceleration

Structure formation shocks are believed to be the largest accelerators of cosmic rays in the Universe. However, little is still known about their efficiency in accelerating relativistic electrons and protons as a function of their magnetization properties, i.e. of their magnetic field strength and topology. In this work, we analyzed both uniform and adaptive mesh resolution simulations of large-scale structures with the magnetohydrodynamical grid code Enzo, studying the dependence of shock obliquity with different realistic scenarios of cosmic magnetism. We found that shock obliquities are more often perpendicular than what would be expected from a random three-dimensional distribution of vectors, and that this effect is particularly prominent in the proximity of filaments, due to the action of local shear motions. By coupling these results to recent works from particle-in-cell simulations, we estimated the flux of cosmic-ray protons in galaxy clusters, and showed that in principle the riddle of the missed detection of hadronic gamma-ray emission by the Fermi-LAT can be explained if only quasi-parallel shocks accelerate protons. On the other hand, for most of the cosmic web the acceleration of cosmic-ray electrons is still allowed, due to the abundance of quasi-perpendicular shocks. We discuss quantitative differences between the analyzed models of magnetization of cosmic structures, which become more significant at low cosmic overdensities.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
